Constraining Time Variations in Enceladus' Water-Vapor Plume With Near-Infrared Spectra from Cassini-VIMS

Water vapor produces a series of diagnostic emission lines in the near infrared between 2.60 and 2.75 microns. The Visual and Infrared Mapping Spectrometer (VIMS) onboard the Cassini spacecraft detected this emission signal from Enceladus' plume, and so VIMS observations provide information about the variability of the plume's water vapor content. Using a data set of 249 spectral cubes with relatively high signal-to-noise ratios, we confirmed the strength of this water-vapor emission feature corresponds to a line-of-sight column density of order 10^20 molecules/m^2, which is consistent with previous measurements from Cassini's Ultraviolet Imaging Spectrograph (UVIS). Comparing observations made at different times indicates that the water-vapor flux is unlikely to vary systematically with Enceladus' orbital phase, unlike the particle flux, which does vary with orbital phase. However, variations in the column density on longer and shorter timescales cannot be ruled out and merit further investigation.

==> Supplemental_Table.txt <==
Title: Tracing Variations in Enceladus' Water-Vapor Plume Using Near-Infrared Spectra from Cassini-VIMS
Authors: 
Table: Full List of 249 Spectral Cubes and Estimated Column Densities
================================================================================
Byte-by-byte Description of file: Supplemental_Table.txt
--------------------------------------------------------------------------------
   Bytes Format Units            Label           Explanations
--------------------------------------------------------------------------------
   1- 12  A11    ---             File            Spectral cube number
  14- 23  A10    ---             Date            (YYYY-MM-DD)
  25- 30  F5.2   deg             Orbital Phase   Orbital phase of observation
  32- 37  F5.2   deg             Phase Angle     Phase angle of observation
  39- 47  F8.2   km              Range           Distance from Cassini to Enceladus
  49- 58  I10    km              Solar Distance  Distance from Sun to Saturn
  60- 67  A9     molecules/m^2   Column Density  Estimated column density of water vapor
  69- 76  A8     molecules/m^2   Uncertainty     Error in column density estimate
--------------------------------------------------------------------------------
V1511794087	2005-11-27	102.45	160.71	126873.64	1361561000	8.18E+19	2.35E+19
V1511794976	2005-11-27	104.83	160.95	128374.52	1361561200	1.50E+20	4.41E+19
V1511795992	2005-11-27	107.91	161.13	130071.29	1361561500	6.02E+19	2.48E+19
V1511796659	2005-11-27	110.24	161.2	131177.27	1361561700	-1.46E+19	2.77E+19
V1511798376	2005-11-27	115.44	161.29	134019.17	1361562100	2.13E+20	3.19E+19
V1511800181	2005-11-27	120.43	161.32	137068.12	1361562600	1.22E+20	2.13E+19
V1511800741	2005-11-27	122.13	161.32	138045.03	1361562900	1.50E+20	1.25E+19
V1511801493	2005-11-27	124.55	161.33	139391.58	1361563000	7.06E+19	1.86E+19
V1511802247	2005-11-27	126.83	161.33	140794.4	1361563300	1.51E+20	1.10E+19
V1511803001	2005-11-27	129.11	161.35	142261.78	1361563400	1.13E+20	2.19E+19
V1511807379	2005-11-27	141.99	161.38	152789.88	1361564700	1.76E+20	3.93E+19
V1511807805	2005-11-27	143.63	161.36	154063.55	1361564800	9.41E+19	5.48E+19
V1511809910	2005-11-27	149.62	161.22	161222.12	1361565400	9.50E+19	5.56E+19
V1511810387	2005-11-27	150.95	161.16	163064.61	1361565600	-1.55E+20	4.67E+19
V1556120297	2007-04-24	77.18	155.44	184554.5	1376858100	6.22E+19	4.39E+19
V1569822293	2007-09-30	288.82	159.02	199524.83	1382631000	5.51E+19	4.41E+19
V1569822797	2007-09-30	290.35	158.13	194771.33	1382631200	8.02E+19	2.96E+19
V1569823301	2007-09-30	291.89	157.19	190118.42	1382631400	1.11E+20	1.88E+19
V1569823933	2007-09-30	293.44	155.96	184428.61	1382631700	9.14E+19	3.44E+19
V1569824177	2007-09-30	294.19	155.47	182275.67	1382631800	-9.42E+18	2.77E+19
V1569824421	2007-09-30	294.93	154.96	180147.44	1382632000	1.00E+19	4.32E+19
V1569824665	2007-09-30	295.67	154.45	178044.1	1382632100	1.50E+19	8.31E+19
V1569824909	2007-09-30	296.42	153.93	175965.83	1382632200	1.88E+20	2.89E+19
V1635804522	2009-11-01	152.95	160.32	209658.47	1414754400	6.36E+19	3.26E+19
V1635804766	2009-11-01	153.58	160.22	209343.39	1414754600	4.31E+20	3.27E+19
V1635804941	2009-11-01	154.11	160.15	209116.86	1414754700	1.31E+20	7.49E+19
V1635805116	2009-11-01	154.63	160.09	208889.6	1414754700	2.32E+19	3.36E+19
V1635805443	2009-11-01	155.67	159.98	208462	    1414755000	-3.09E+20	8.67E+19
V1635805657	2009-11-01	156.31	159.92	208179.48	1414755000	1.28E+20	5.78E+19
V1635806084	2009-11-01	157.55	159.81	207607.34	1414755200	-1.50E+19	6.69E+19
V1635806434	2009-11-01	158.6	159.73	207127.98	1414755500	1.16E+19	5.69E+19
V1635806609	2009-11-01	159.13	159.7	206884.14	1414755500	-1.81E+18	4.97E+19
V1635806784	2009-11-01	159.66	159.67	206637.2	1414755600	1.28E+20	4.98E+19
V1635806959	2009-11-01	160.18	159.64	206386.94	1414755700	-5.70E+19	6.06E+19
V1635813829	2009-11-01	180.95	161.39	191730.58	1414759300	9.40E+19	4.02E+19
V1635814073	2009-11-01	181.68	161.55	190968.39	1414759400	1.90E+19	7.90E+19
V1635814317	2009-11-01	182.41	161.7	190185.73	1414759600	2.41E+20	8.69E+19
V1635814561	2009-11-01	183.15	161.87	189382.27	1414759700	-7.07E+19	3.09E+19
V1635814805	2009-11-01	183.88	162.04	188557.72	1414759800	-3.93E+19	4.38E+19
V1635815049	2009-11-01	184.61	162.22	187711.8	1414760000	-2.06E+19	3.93E+19
V1635815493	2009-11-01	185.95	162.55	186116.77	1414760100	-1.54E+20	8.18E+19
V1635815737	2009-11-01	186.68	162.74	185209.14	1414760200	3.05E+19	9.18E+19
V1635815981	2009-11-01	187.42	162.94	184279.17	1414760300	1.21E+20	4.42E+19
V1635817494	2009-11-01	191.97	164.27	178000.77	1414761200	6.16E+18	7.97E+19
V1635817738	2009-11-01	192.7	164.51	176903.94	1414761300	-3.79E+20	8.30E+19
V1652826740	2010-05-17	367.58	157.71	290943.56	1423634000	-7.66E+19	3.26E+19
V1652826984	2010-05-17	368.33	157.56	287429.75	1423634200	7.45E+19	2.55E+19
V1652827472	2010-05-17	369.83	157.25	280453.16	1423634400	2.02E+19	1.92E+19
V1652827842	2010-05-17	370.96	157.02	275209.5	1423634700	7.36E+19	2.93E+19
V1652828212	2010-05-17	372.1	156.79	270006.16	1423634800	8.75E+19	5.07E+19
V1652828456	2010-05-17	372.85	156.65	266597.06	1423635000	1.96E+20	4.89E+19
V1652828700	2010-05-17	373.6	156.5	263205.88	1423635100	7.39E+18	4.78E+19
V1652829196	2010-05-17	375.12	156.22	256368.25	1423635300	-4.75E+19	2.98E+19
V1652829440	2010-05-17	375.87	156.08	253032.38	1423635500	-2.07E+19	3.03E+19
V1652829684	2010-05-17	376.61	155.94	249715.05	1423635600	1.29E+20	3.78E+19
V1652830180	2010-05-17	378.13	155.67	243029.36	1423635800	7.26E+19	3.26E+19
V1652830668	2010-05-17	379.63	155.41	236528	    1423636100	9.94E+19	2.77E+19
V1660403219	2010-08-13	336.53	161.21	293314.5	1427593300	1.51E+20	5.60E+19
V1660403463	2010-08-13	337.28	161.04	289786.47	1427593500	-6.15E+19	6.46E+19
V1660403707	2010-08-13	338.03	160.88	286274.94	1427593600	-2.84E+19	2.80E+19
V1660406223	2010-08-13	345.74	159.27	251068.16	1427594900	-5.61E+18	7.31E+19
V1660406711	2010-08-13	347.24	158.98	244459.5	1427595100	1.16E+19	5.80E+19
V1660406955	2010-08-13	347.99	158.84	241182.95	1427595300	1.56E+20	4.49E+19
V1660407443	2010-08-13	349.49	158.56	234686.06	1427595500	6.38E+19	3.15E+19
V1660407687	2010-08-13	350.24	158.43	231466	    1427595600	1.17E+20	4.46E+19
V1660407931	2010-08-13	350.99	158.29	228265.02	1427595800	1.06E+20	3.52E+19
V1663878677	2010-09-22	452.1	159.93	255800.62	1429407900	-6.16E+19	4.30E+19
V1663879025	2010-09-22	453.16	160.45	254471.83	1429408000	9.54E+19	5.10E+19
V1663879269	2010-09-22	453.9	160.82	253514.78	1429408100	-9.41E+19	3.58E+19
V1663879513	2010-09-22	454.64	161.19	252536.8	1429408300	2.34E+20	4.66E+19
V1663879757	2010-09-22	455.38	161.57	251537.88	1429408400	3.25E+19	4.48E+19
V1663880001	2010-09-22	456.12	161.95	250518.02	1429408500	1.39E+20	5.77E+19
V1663880356	2010-09-22	457.2	162.52	248996.86	1429408800	2.40E+19	4.80E+19
V1663880600	2010-09-22	457.95	162.91	247925.7	1429408900	1.12E+20	5.97E+19
V1663880844	2010-09-22	458.69	163.3	246833.72	1429409000	-3.48E+20	9.53E+19
V1663881088	2010-09-22	459.43	163.71	245720.94	1429409200	-1.52E+20	8.89E+19
V1663881576	2010-09-22	460.91	164.52	243433.3	1429409400	-9.42E+18	7.92E+19
V1663881820	2010-09-22	461.65	164.93	242258.6	1429409500	-3.24E+20	6.11E+19
V1671552668	2010-12-20	358.31	163.54	156808.48	1433402500	6.29E+19	5.71E+19
V1671553901	2010-12-20	362.09	162.12	152410.11	1433403100	-1.67E+20	8.17E+19
V1671557277	2010-12-20	372.33	158.74	142389.75	1433404800	7.63E+19	6.70E+19
V1671558253	2010-12-20	375.31	157.96	139839.31	1433405300	1.35E+20	3.83E+19
V1671559411	2010-12-20	378.96	157.18	136892.94	1433406000	1.21E+19	6.97E+19
V1671560658	2010-12-20	382.78	156.51	133738.1	1433406600	2.00E+20	5.59E+19
V1671561876	2010-12-20	386.4	156.04	130589.34	1433407200	-2.24E+19	3.70E+19
V1671562852	2010-12-20	389.39	155.8	127967.45	1433407700	-3.19E+19	4.70E+19
V1671564000	2010-12-20	392.9	155.66	124714.98	1433408400	4.32E+19	3.22E+19
V1671564976	2010-12-20	395.88	155.66	121776.03	1433408900	-5.03E+19	8.98E+19
V1671566150	2010-12-20	399.57	155.8	117982.86	1433409400	-9.08E+19	7.17E+19
V1671567368	2010-12-20	403.29	156.11	113717.45	1433410000	-1.33E+20	4.80E+19
V1675101079	2011-01-30	332.72	156.71	226523.34	1435242600	-4.65E+19	9.42E+19
V1675101287	2011-01-30	333.36	156.49	225850.2	1435242800	1.16E+20	7.14E+19
V1675101532	2011-01-30	334.11	156.23	225080.95	1435242900	1.80E+20	8.52E+19
V1675101740	2011-01-30	334.74	156.01	224450.1	1435242900	2.53E+20	3.68E+19
V1675101985	2011-01-30	335.49	155.76	223729.64	1435243000	-1.01E+20	4.85E+19
V1675102193	2011-01-30	336.13	155.54	223139.16	1435243100	2.04E+20	4.85E+19
V1675102438	2011-01-30	336.88	155.3	222465.23	1435243300	4.73E+19	2.48E+19
V1675102646	2011-01-30	337.52	155.09	221913.2	1435243400	-1.44E+20	8.26E+19
V1675102916	2011-01-30	338.35	154.82	221220.56	1435243500	2.28E+20	3.50E+19
V1675103124	2011-01-30	338.98	154.62	220706.9	1435243600	1.03E+20	5.65E+19
V1675103369	2011-01-30	339.74	154.39	220121.17	1435243800	-1.87E+19	8.65E+19
V1675103822	2011-01-30	341.12	153.97	219095.2	1435244000	2.45E+20	5.14E+19
V1675104030	2011-01-30	341.76	153.78	218647.9	1435244200	3.80E+19	6.24E+19
V1675104275	2011-01-30	342.51	153.56	218138	    1435244300	4.19E+19	7.45E+19
V1675104483	2011-01-30	343.15	153.38	217720.69	1435244300	1.17E+20	7.17E+19
V1675104776	2011-01-30	344.05	153.13	217153.78	1435244500	1.36E+20	2.73E+19
V1675104984	2011-01-30	344.68	152.96	216767.08	1435244700	-5.82E+19	6.25E+19
V1675105229	2011-01-30	345.44	152.76	216325.95	1435244700	9.33E+19	4.81E+19
V1675105437	2011-01-30	346.07	152.6	215964.61	1435244800	4.39E+19	3.82E+19
V1675105682	2011-01-30	346.83	152.41	215552.11	1435244900	-2.63E+20	7.03E+19
V1675105890	2011-01-30	347.46	152.26	215213.9	1435245000	-1.07E+20	5.51E+19
V1675106135	2011-01-30	348.21	152.08	214827.42	1435245200	-4.39E+18	7.25E+19
V1675106343	2011-01-30	348.85	151.94	214510.16	1435245300	-1.37E+20	3.08E+19
V1675106638	2011-01-30	349.76	151.74	214074.47	1435245400	1.13E+20	4.35E+19
V1675106846	2011-01-30	350.39	151.61	213777.84	1435245600	-2.35E+20	5.29E+19
V1675107091	2011-01-30	351.15	151.46	213437.69	1435245700	1.16E+20	4.60E+19
V1675107544	2011-01-30	352.54	151.19	212835.06	1435246000	-3.19E+19	8.54E+19
V1675107752	2011-01-30	353.17	151.08	212568.8	1435246100	-6.89E+19	4.35E+19
V1675107997	2011-01-30	353.93	150.95	212261.88	1435246200	-2.05E+20	5.60E+19
V1675108205	2011-01-30	354.56	150.85	212007.53	1435246300	1.91E+20	6.00E+19
V1675108515	2011-01-30	355.52	150.7	211636.48	1435246500	3.44E+19	8.93E+19
V1675108723	2011-01-30	356.15	150.61	211393.16	1435246600	-9.05E+19	3.81E+19
V1675109176	2011-01-30	357.54	150.43	210874.7	1435246700	2.32E+20	7.13E+19
V1675109629	2011-01-30	358.93	150.27	210369.06	1435247000	2.41E+20	6.16E+19
V1675110253	2011-01-30	360.85	150.1	209685.2	1435247400	6.68E+19	7.80E+19
V1675110461	2011-01-30	361.49	150.05	209459.17	1435247500	1.60E+19	6.25E+19
V1675110914	2011-01-30	362.88	149.96	208966.2	1435247600	-2.73E+19	4.54E+19
V1675111228	2011-01-30	363.84	149.91	208622.4	1435247900	-1.70E+19	6.04E+19
V1675111436	2011-01-30	364.48	149.89	208393.45	1435248000	-5.54E+19	5.34E+19
V1675111681	2011-01-30	365.23	149.87	208121	    1435248100	-1.03E+19	5.85E+19
V1675111889	2011-01-30	365.87	149.85	207887.81	1435248100	-1.57E+19	5.17E+19
V1696147993	2011-10-01	171.34	148.81	228707.64	1445989500	1.63E+19	2.26E+19
V1696148201	2011-10-01	171.96	148.91	225939.03	1445989600	5.98E+19	3.98E+19
V1696148409	2011-10-01	172.59	149.01	223183.92	1445989600	-4.02E+19	2.56E+19
V1696148616	2011-10-01	173.21	149.11	220447.25	1445989800	-1.17E+20	5.39E+19
V1696148824	2011-10-01	173.84	149.21	217719.23	1445989900	9.86E+19	3.33E+19
V1696149032	2011-10-01	174.46	149.31	215004.92	1445990000	1.17E+20	3.83E+19
V1696149239	2011-10-01	175.09	149.4	212309.28	1445990100	1.15E+19	6.54E+19
V1696149723	2011-10-01	176.74	149.62	206077.7	1445990400	-3.26E+19	2.49E+19
V1696150058	2011-10-01	177.74	149.77	201804.39	1445990500	8.53E+19	3.44E+19
V1696150393	2011-10-01	178.75	149.91	197567.56	1445990700	-3.15E+20	6.20E+19
V1696150728	2011-10-01	179.76	150.05	193367.48	1445990900	7.45E+19	3.43E+19
V1696151517	2011-10-01	181.95	150.36	183619.14	1445991300	-7.37E+19	3.77E+19
V1696151725	2011-10-01	182.57	150.44	181087.47	1445991300	-1.95E+19	3.97E+19
V1696151933	2011-10-01	183.2	150.51	178570.22	1445991400	6.35E+19	4.21E+19
V1696152140	2011-10-01	183.82	150.59	176071.86	1445991600	1.65E+20	2.86E+19
V1696152348	2011-10-01	184.45	150.66	173583.44	1445991700	8.49E+18	2.08E+19
V1696152556	2011-10-01	185.07	150.73	171109.53	1445991800	-7.87E+18	2.84E+19
V1696152763	2011-10-01	185.7	150.8	168654.64	1445992000	-1.74E+19	2.90E+19
V1696153294	2011-10-01	187.47	150.98	162434.61	1445992200	6.09E+19	2.85E+19
V1696153619	2011-10-01	188.45	151.07	158674.81	1445992300	2.10E+20	4.55E+19
V1696153945	2011-10-01	189.43	151.17	154946.39	1445992400	1.34E+20	3.47E+19
V1696154270	2011-10-01	190.41	151.26	151258.17	1445992600	1.64E+20	6.31E+19
V1696154595	2011-10-01	191.39	151.35	147605.8	1445992800	1.97E+20	2.99E+19
V1696155274	2011-10-01	193.43	151.52	140087.23	1445993100	2.11E+20	2.31E+19
V1697685856	2011-10-19	162.41	148.18	245611.12	1446760600	-3.90E+19	3.57E+19
V1697686101	2011-10-19	163.14	148.32	242251.81	1446760700	-9.89E+18	3.34E+19
V1697686346	2011-10-19	163.88	148.45	238910.56	1446760800	5.55E+19	3.65E+19
V1697686591	2011-10-19	164.62	148.58	235587.52	1446761000	-2.21E+19	3.22E+19
V1697686836	2011-10-19	165.36	148.71	232282.77	1446761100	1.57E+20	6.54E+19
V1697687081	2011-10-19	166.09	148.84	228996.45	1446761200	5.09E+19	5.25E+19
V1697687326	2011-10-19	166.83	148.97	225728.7	1446761300	-1.71E+20	1.67E+19
V1697690755	2011-10-19	177.15	150.55	181998.94	1446763000	9.71E+19	5.91E+19
V1697691000	2011-10-19	177.88	150.65	179021.28	1446763100	1.79E+20	5.47E+19
V1697691245	2011-10-19	178.62	150.74	176063.58	1446763300	1.38E+20	6.50E+19
V1697691757	2011-10-19	180.16	150.94	169947.23	1446763500	-9.66E+18	6.54E+19
V1697692002	2011-10-19	180.9	151.03	167051.5	1446763600	2.28E+18	6.82E+19
V1697692247	2011-10-19	181.63	151.12	164175.9	1446763800	8.63E+19	5.79E+19
V1697692492	2011-10-19	182.37	151.2	161320.47	1446763900	2.06E+20	6.48E+19
V1697692737	2011-10-19	183.11	151.29	158485.22	1446764000	1.04E+20	5.23E+19
V1697692982	2011-10-19	183.84	151.37	155670.17	1446764200	-1.11E+20	7.03E+19
V1697693227	2011-10-19	184.58	151.45	152875.34	1446764300	4.34E+19	7.35E+19
V1697694471	2011-10-19	188.32	151.82	138996.52	1446764900	2.17E+19	5.73E+19
V1697694716	2011-10-19	189.06	151.89	136324.5	1446765000	1.54E+20	4.51E+19
V1699226646	2011-11-05	161.83	148.27	223819.66	1447530900	2.12E+20	6.15E+19
V1699226984	2011-11-05	162.84	148.43	219368.52	1447531100	9.83E+19	5.44E+19
V1699227322	2011-11-05	163.86	148.58	214953.72	1447531300	-2.40E+19	5.32E+19
V1699227660	2011-11-05	164.88	148.73	210575.5	1447531400	3.71E+20	6.89E+19
V1699227998	2011-11-05	165.89	148.88	206234.17	1447531600	-3.00E+19	4.54E+19
V1699228542	2011-11-05	167.53	149.11	199324.98	1447531900	8.52E+19	6.18E+19
V1699228880	2011-11-05	168.54	149.24	195081.02	1447532000	-6.67E+19	8.75E+19
V1699229218	2011-11-05	169.56	149.38	190874.77	1447532200	-1.22E+20	5.18E+19
V1699229556	2011-11-05	170.58	149.5	186706.44	1447532400	7.00E+19	4.34E+19
V1699229894	2011-11-05	171.59	149.63	182576.22	1447532500	1.62E+20	5.12E+19
V1699230522	2011-11-05	173.48	149.84	175004.06	1447532900	2.43E+19	5.80E+19
V1699230860	2011-11-05	174.5	149.96	170983.61	1447533000	2.11E+20	8.17E+19
V1699231198	2011-11-05	175.51	150.06	167001.83	1447533200	-1.35E+20	4.89E+19
V1699231536	2011-11-05	176.53	150.16	163058.81	1447533400	9.67E+19	8.15E+19
V1699231874	2011-11-05	177.54	150.26	159154.62	1447533600	-9.27E+18	9.19E+19
V1711539317	2012-03-27	115.2	155.75	295272.6	1453594400	2.26E+20	3.21E+19
V1711539605	2012-03-27	116.07	155.9	291038.28	1453594500	2.23E+19	4.41E+19
V1711539953	2012-03-27	117.12	156.09	285936.25	1453594600	-1.37E+20	6.46E+19
V1711540241	2012-03-27	117.99	156.24	281751.56	1453594900	-1.33E+20	5.90E+19
V1711540588	2012-03-27	119.05	156.41	276724.88	1453595000	-1.54E+20	7.31E+19
V1711540876	2012-03-27	119.92	156.56	272591.06	1453595100	-1.21E+20	4.99E+19
V1711541224	2012-03-27	120.97	156.73	267612.3	1453595300	-3.44E+17	7.43E+19
V1711541512	2012-03-27	121.84	156.87	263530.66	1453595400	-1.28E+19	8.34E+19
V1711542490	2012-03-27	124.8	157.33	249821.2	1453595900	-4.48E+19	5.86E+19
V1711542778	2012-03-27	125.67	157.46	245846.8	1453596000	-1.37E+20	7.12E+19
V1711543418	2012-03-27	127.6	157.73	237090.12	1453596400	1.26E+20	3.67E+19
V1711543762	2012-03-27	128.64	157.88	232428.92	1453596500	-2.00E+20	4.22E+19
V1711544399	2012-03-27	130.57	158.13	223906.86	1453596800	-1.78E+19	4.18E+19
V1711545033	2012-03-27	132.48	158.38	215552.12	1453597200	3.90E+19	4.75E+19
V1711545321	2012-03-27	133.35	158.48	211805.52	1453597300	2.31E+19	5.55E+19
V1711545666	2012-03-27	134.39	158.61	207339.02	1453597400	-7.83E+19	6.28E+19
V1711545954	2012-03-27	135.26	158.71	203651.3	1453597600	1.50E+20	4.10E+19
V1711546301	2012-03-27	136.31	158.83	199230.66	1453597800	2.55E+20	5.44E+19
V1711546589	2012-03-27	137.18	158.92	195602.73	1453598000	-6.29E+19	4.63E+19
V1711546939	2012-03-27	138.24	159.03	191217.38	1453598100	2.95E+20	7.85E+19
V1711547227	2012-03-27	139.1	159.12	187650.16	1453598200	2.95E+20	5.77E+19
V1711547571	2012-03-27	140.14	159.23	183412.62	1453598300	-8.64E+19	5.63E+19
V1711547859	2012-03-27	141.01	159.31	179906.1	1453598500	2.58E+20	8.02E+19
V1711548206	2012-03-27	142.06	159.41	175705.45	1453598700	8.33E+19	7.98E+19
V1711548494	2012-03-27	142.92	159.48	172260.36	1453598800	-1.55E+20	6.11E+19
V1711548846	2012-03-27	143.99	159.57	168075.11	1453599000	-3.39E+19	5.83E+19
V1711549134	2012-03-27	144.85	159.64	164692.27	1453599100	3.98E+20	8.47E+19
V1711549477	2012-03-27	145.89	159.73	160687.9	1453599400	-1.14E+20	6.59E+19
V1711549765	2012-03-27	146.75	159.79	157366.7	1453599500	2.61E+19	6.13E+19
V1711550111	2012-03-27	147.8	159.87	153401.89	1453599600	4.16E+19	5.82E+19
V1711550399	2012-03-27	148.66	159.93	150142.73	1453599700	-1.46E+19	6.29E+19
V1711551038	2012-03-27	150.59	160.05	143000.23	1453600100	1.73E+20	4.18E+19
V1711551375	2012-03-27	151.61	160.11	139284.1	1453600300	-2.51E+20	1.03E+20
V1711552021	2012-03-27	153.55	160.21	132278.31	1453600500	1.34E+20	8.09E+19
V1713081678	2012-04-14	119.28	157.02	248755.36	1454341400	-4.57E+18	8.28E+19
V1713081923	2012-04-14	120.02	157.13	245371.36	1454341400	2.33E+20	6.82E+19
V1713082168	2012-04-14	120.77	157.24	242005.53	1454341500	1.23E+20	5.50E+19
V1713082413	2012-04-14	121.51	157.35	238658	    1454341600	-3.85E+19	4.51E+19
V1713082903	2012-04-14	122.99	157.55	232018.36	1454341900	-3.36E+19	7.94E+19
V1713083212	2012-04-14	123.92	157.68	227869.67	1454342000	-4.15E+19	6.83E+19
V1713083457	2012-04-14	124.67	157.78	224601.53	1454342100	-2.48E+19	4.19E+19
V1713083702	2012-04-14	125.41	157.87	221352.34	1454342300	2.10E+20	6.96E+19
V1713083947	2012-04-14	126.15	157.97	218122.2	1454342400	-9.33E+19	7.30E+19
V1713084192	2012-04-14	126.89	158.06	214911.23	1454342500	3.90E+19	4.99E+19
V1713084732	2012-04-14	128.52	158.25	207902.19	1454342800	2.99E+20	8.31E+19
V1713084977	2012-04-14	129.26	158.34	204753.31	1454342900	5.22E+19	4.87E+19
V1713085222	2012-04-14	130	    158.43	201624.03	1454343000	1.05E+20	4.72E+19
V1713085712	2012-04-14	131.48	158.59	195424.55	1454343300	3.58E+20	9.89E+19
V1713088408	2012-04-14	139.62	159.35	162748.05	1454344600	1.38E+20	6.23E+19
V1713088653	2012-04-14	140.36	159.41	159900.28	1454344700	-2.77E+20	3.06E+19
V1713089323	2012-04-14	142.38	159.55	152216.9	1454345000	-1.43E+20	9.15E+19
V1713089568	2012-04-14	143.12	159.6	149445.5	1454345100	-1.11E+20	1.04E+20
V1713090058	2012-04-14	144.6	159.7	143964.03	1454345300	6.18E+19	7.78E+19
V1713090554	2012-04-14	146.09	159.79	138498.66	1454345600	-1.67E+20	1.03E+20
V1713091289	2012-04-14	148.31	159.9	130553.23	1454346000	-2.44E+19	9.93E+19
V1823537786	2015-10-14	50.02	151.6	210144.1	1496004700	7.55E+19	1.04E+20
V1823539171	2015-10-14	54.24	150.76	218212.52	1496005100	3.26E+20	5.49E+19
V1823539863	2015-10-14	56.35	150.33	221893.89	1496005200	-2.92E+20	9.84E+19
V1823540036	2015-10-14	56.88	150.22	222778.05	1496005200	1.99E+19	7.49E+19
V1824760877	2015-10-28	164.42	141.83	210623.55	1496299400	2.10E+20	7.98E+19


